Unfolding via Progressive Mesh Approximation

When folding a 3D object from a 2D material like paper, typically only an approximation of the original surface geometry is needed. Such an approximation can effectively be created by a (progressive) mesh simplification approach, e.g. using an edge collapse technique. Moreover, when searching for an unfolding of the object, this approximation is assumed to be fixed. In this work, we take a different route and allow the approximation to change while searching for an unfolding. This way, we increase the chances to overcome possible ununfoldability issues. To join the two concepts of mesh approximation and unfolding, our work combines the edge collapsing mesh simplification technique with a Tabu Unfolder, a robust mesh unfolding approach. We empirically show that this strategy performs faster and that it is more reliable than prior state of the art methods.

==> data/Hausdorff/Q_Q.dat <==
x Hausdorffschnitt
200	8.33173641176471
400	3.86693136363636
600	4.453588
800	2.1790745625
1000	1.2136265
1250	1.13323657575758
1500	0.653627393939394
1750	0.53339705882353
2000	0.326001621621622


==> data/Hausdorff/SE_MP.dat <==
x Hausdorffschnitt
200	8.229741
400	4.88211186363636
600	5.07185545454546
800	2.6608265625
1000	1.70163544117647
1250	1.36877160606061
1500	0.867553272727273
1750	1.06425652941176
2000	0.560543486486486



==> data/Hausdorff/SE_Q.dat <==
x Hausdorffschnitt
200	7.75065823529412
400	5.36301218181818
600	5.79916854545455
800	2.97367240625
1000	2.03627341176471
1250	1.91312563636364
1500	1.03543848484848
1750	0.946008882352941
2000	0.531295405405405


==> data/Performance-Dataset/Q_Q.dat <==
x	MedianTime	SuccessRate	SuccessRateApprox	Coverage	AspectRatio
100	0.018	99.9642857142857	100	27.7319192263139	1.76235995352163
200	0.166	99.1785714285714	100	23.8244883546638	1.7801599186551
400	1.3005	98.5714285714286	99.9642857142857	21.1742012571012	1.77892540386016
600	3.6235	98.0714285714286	100	20.0855371415994	1.76260635546588
800	8.0375	97.8571428571429	100	19.3731032002213	1.74948811393806
1000	13.978	97.6785714285714	99.9285714285714	19.0482766246768	1.75962605245659
1250	26.812	97.4642857142857	99.9285714285714	18.6676569400222	1.73569005405406
1500	40.2045	97.2857142857143	99.8928571428571	18.2859526245353	1.73545891933086
1750	63.685	97.0357142857143	99.8571428571429	18.0815845645041	1.73526215883669
2000	87.2135	97.1428571428571	99.7857142857143	18.0935681590146	1.73420173460246


==> data/Performance-Dataset/SE_MP.dat <==
x	MedianTime	SuccessRate	SuccessRateApprox	Coverage	AspectRatio
100	0.02	99.7857142857143	100	28.0902782252865	1.79571766941261
200	0.174	98.8571428571429	100	24.0903213092486	1.77789747145954
400	1.544	98.4285714285714	99.75	21.5394416484915	1.77052482842603
600	5.058	98.1071428571429	99.6071428571429	20.3376185514975	1.76565705186268
800	11.63	97.7142857142857	99.6071428571429	19.551524243025	1.77454471218796
1000	22.656	97.5357142857143	99.6071428571429	19.0829862246777	1.74711765230203
1250	44.3395	97.5	99.6785714285714	18.6692178093658	1.75657411283186
1500	76.985	97.3214285714286	99.5714285714286	18.3827561121391	1.75277981828276
1750	118.837	97.0357142857143	99.6071428571429	18.1208066636971	1.77230863474387
2000	178.93	97.25	99.6785714285714	17.9328188213887	1.73979976197549


==> data/Performance-Dataset/SE_Q.dat <==
x	MedianTime	SuccessRate	SuccessRateApprox	Coverage	AspectRatio
100	0.018	99.7857142857143	100	28.1125865906811	1.77345665017921
200	0.168	98.8928571428571	99.9642857142857	24.2401464445648	1.77502034055616
400	1.408	98.25	99.6428571428571	21.6370765710124	1.76952332738529
600	4.464	98.25	99.6785714285714	20.3291423749088	1.75894153756382
800	10.205	97.7857142857143	99.6428571428571	19.7392501718692	1.76781889092913
1000	18.6885	98.0714285714286	99.6428571428571	19.3878197554088	1.7597766710671
1250	34.885	97.8928571428571	99.6428571428571	18.9224575514706	1.75041060257353
1500	57.7195	97.9285714285714	99.6428571428571	18.8623900603163	1.73377591430673
1750	90.264	97.6785714285714	99.6071428571429	18.5959342740029	1.74912207680946
2000	130.008	97.6785714285714	99.5714285714286	18.5883575869726	1.74207203330866


==> data/Performance-Dataset/TU.dat <==
x	MedianTime	SuccessRate	SuccessRateApprox	Coverage	AspectRatio
100	0.015	100	100	27.0508740535713	1.65340001892857
200	0.135	99.75	99.75	23.863759896885	1.69343937701396
400	1.02	99.6428571428571	99.6428571428571	21.6936085226131	1.66091949174443
600	3.432	99.5357142857143	99.5357142857143	21.0188059420238	1.63170893626215
800	8.129	99.4642857142857	99.4642857142857	20.5676821835557	1.61451753876668
1000	15.8575	99.3571428571429	99.3571428571429	20.3449248518786	1.60012659248555
1250	31.149	99.3214285714286	99.3214285714286	20.3155342477396	1.59231429475587
1500	56.416	99.1071428571429	99.1071428571429	20.2794899050725	1.56103826992754
1750	91.9435	99	99	20.1207794118288	1.55786026487663
2000	140.888	98.9285714285714	98.9285714285714	20.0287631605388	1.54384042446305

